From radio-quiet to radio-silent: low luminosity Seyfert radio cores

A strong effort has been devoted to understand the physical origin of radio emission from low-luminosity AGN (LLAGN), but a comprehensive picture is still missing. We used high-resolution ($\le$1 arcsec), multi-frequency (1.5, 5.5, 9 and 14 GHz) NSF's Karl G. Jansky Very Large Array (VLA) observations to characterise the state of the nuclear region of ten Seyfert nuclei, which are the faintest members of a complete, distance-limited sample of 28 sources. With the sensitivity and resolution guaranteed by the VLA-A configuration, we measured radio emission for six sources (NGC3185, NGC3941, NGC4477, NGC4639, NGC4698 and NGC4725), while for the remaining four (NGC0676, NGC1058, NGC2685 and NGC3486) we put upper limits at tens uJy/beam level, below the previous 0.12 mJy/beam level of Ho&Ulvestad (2001), corresponding to luminosities down to L$\le10^{19}$ W/Hz at 1.5 GHz for the highest RMS observation. Two sources, NGC4639 and NGC4698, exhibit spectral slopes compatible with inverted spectra ($\alpha\le$0, $S_{\nu}\,\propto\,{\nu}^{-\alpha}$), hint for radio emission from an optically-thick core, while NGC4477 exhibits a steep (+0.52$\pm$0.09) slope. The detected sources are mainly compact on scales $\le$ arcseconds, predominantly unresolved, except NGC3185 and NGC3941, in which the resolved radio emission could be associated to star-formation processes. A significant X-ray - radio luminosities correlation is extended down to very low luminosities, with slope consistent with inefficient accretion, expected at such low Eddington ratios. Such sources will be one of the dominant Square Kilometre Array (SKA) population, allowing a deeper understanding of the physics underlying such faint AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
